Star Formation and Chemical Enrichment in Protoclusters

We examine star formation and chemical enrichment in protoclusters (PCs) using cosmological zoom-in hydrodynamic simulations. We find that the total star formation rate (SFR) in all PC ($>10^{14.4}\,h^{-1}$M$_\odot$) reaches $>10^4\,\mathrm{M}_\odot \mathrm{yr}^{-1}$ at $z=3$, equivalent to the observed PCs. The SFR in the Core region accounts for about $30\%$ of the total star formation in the PC at $z\gtrsim1$, suggesting the importance of the outer regions to reveal the evolution of galaxy clusters. We find that the total SFR of PC is dominated by galaxies with $10^{10}\,\le\,(\mathrm{M}_\star/M_\odot)\,\le\,10^{11}$, while more massive galaxies dominate the SFR in the Core. For the chemical abundance evolution, we find that the higher-density region has a higher metallicity and faster evolution. We show that the [O/Fe] vs. [Fe/H] relation turns down in the Core at $z=3.4$ due to the enrichment of Fe by Type Ia supernovae. We find no environmental effects for the mass--metallicity relations (MZR) or $\log$(N/O) vs. $12+\log$(O/H) for galaxies. We find that the chemical enrichment in galaxy clusters proceeds faster in the high redshift Universe ($z>1$). Our work will benefit future tomographic observations, particularly using PCs as unique probes of accelerated structure formation and evolution in high-density regions of the universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
